Capturing Homomorphism-Closed Decidable Queries with Existential Rules

Existential rules are a very popular ontology-mediated query language for which the chase represents a generic computational approach for query answering. It is straightforward that existential rule queries exhibiting chase termination are decidable and can only recognize properties that are preserved under homomorphisms. In this paper, we show the converse: every decidable query that is closed under homomorphism can be expressed by an existential rule set for which the standard chase universally terminates. Membership in this fragment is not decidable, but we show via a diagonalisation argument that this is unavoidable.

==> kr-todos.txt <==
 + Review 1

p1 Def 1. I don't think yo have defined "Sigma, D \ models .. "
Camille: I think we do: we define X \models Y with Y possibly a rule, and allow rule bodies to be empty (and say we omit -> in this case). 

p2 definition of "query". Most textbooks would call this a property rather than a query...

Section 5. In general: Would it make sense, instead of re-using the encoding for sets as a
blackbox and adding a layer on top of that, to try to make a simpler, more tailor-made set
of rules for this particular problem at hand (ie, simulating disjunctive rules by
existential rules)? In this way you would probably gain in style, compactness, and
self-containment.

p8 c1, If I understood corrrectly, a "world" is a set of ground atoms, but in the rules
you are somehow representing it by just a null value, and this representation is a black
box from your 2019 paper?

p8 c1 "Subs defines de subset relation on worlds" Do you mean the subset relatiosn on
unary predicates? What does Subs(w2, w2) exactly mean, for example?

p8 c1 Unfortunately, after gazing at Sigma'_1 for a while and reading your explanation, I
still don't understand well how you're supposed to simulate the disjunction. It would be
very helful to start with a very simple case before giving out the formulas in full
generality, or to show how it works on a basic example.


Review 2

- General:
"chase-terminating" is used implicitly for "standard-chase-terminating" in most of the paper.
I guess this should be clarified.

- Introduction: "termination is a crucial criterion for decidability".
Not sure there is a need to write this.

- Introduction: "the existential rules fragment thus identified is not recognisable".
Maybe clarify whether the co-problem is RE.
David: it is not; see the "Anatomy of the Chase Paper"

- Page 2, Definition 1.
I think that the definition is correct, but it may be easier to understand as:
"A query Q over S is expressed by a set \Sigma of rules if there is a nullary predicate Goal such that ...".
At least, this makes it a little bit clearer that "Goal" should appear as a head predicate in \Sigma.

- Page 3, all-strategy and universal termination.
No other mention of these terms is made further in the paper (and there is only one mention of universal termination, earlier).

- Page 6: "Indeed, we rely on the TM to stop 'naturally', by virtue of being a decider."
I do not understand the purpose of this sentence (also confused by the usage of "Indeed" and "we rely on").


Fixed:

Intro:
p1c2 "capture the class of all decidable homomorphism-closed queries" I'm not sure what
you mean here by a "decidable query". A "query" is normally something given by the
semantics of an expression of a "query language". But this seems not be the case, and it
is a bit puzzling. Of course I don't expect at this point to fully understand the formal
statement you will show, but at least I would expect to have an intuitive idea. I'm not
sure what you mean by a set of chase rules to "capture" a query, I'm not even sure if
you're referring to Boolean queries, in which case perhaps "property" yields better the
idea.
Curiously, my main regrets pertain to the introduction. I feel like it partly misses its purpose. First, unnecessary information (e.g. the predicate "Goal") and parallels (with OMQ, with automated deduction) bring confusion more than they help. The terminology could also be clarified (e.g. there are 3 competing meanings for the word "query", without explanation). But more importantly, the introduction does not explain what the main technical contributions are (namely Theorem 3 and Theorem 21). I feel like it would be easier for the paper to find its audience if it these results were plainly stated (as they are for instance in the abstract), before considering their implications (the results may be helpful in other contexts, that the authors did not consider). I could also be stated in introduction that the paper defines two techniques (steps b and c above) for rule rewriting that are of general interest.
- Introduction.
I find the two first paragraphs unnecessarily confusing.
First, I do not see the need to introduce the predicate "Goal" at this stage of the paper.
I also wonder whether the mention of indiscernible nulls is useful here.
Second, a "query" in Paragraph 1 refers to a logical formula (independent of "O"), which does not correspond to any of the two meanings of "query" throughout the paper, namely:
a) when used in "existential rule query", a (possibly recursive) set of rules (which would be the analogous of "O" here),
b) when used alone, a set of isomorphic finite structures (which may or may not be the finite models a "query" in one of the two previous senses).
Then in Paragraph 2, both "existential rule query" and "query" are used, with meaning a) and b) respectively, without any explanation.
This may be difficult to parse without a prior knowledge of the paper (or possibly Rudolph and Thomazo, 2015).
--> Sebastian changed the first paragraph of the introduction



p3 c2, just before the section for R1. At this point it would be useful to have a
"roadmap" of what each ruleset is going to define, that is, what's the delta between Ri
and R{i+1}. More generally, since you've decided to present your proof in a bottom-to-top
fashion, I find important to understand and remind the global view at each step. In
particular, these tedious R1-R5 constructions will be easier to follow if one understands
the general idea first.
--> Camille: see text in blue added


p6 c2 It would be good to give an intuition of the idea behind brake(Sigma,Halt), as it is
very difficult to understand what's going on, what's the point of these new predicates,
and their hat versions... This intuitive explanation can be placed right before or right
after the definition.
(50) can you give the intuition of the predicate name "Real" ?
--> Camille: see text in blue added


- Page 2: "cannot be extended to the head of \rho".
Maybe write it down fully ("but no extension \sigma' of \sigma verifies \sigma'(\eta_i) \subseteq I for some i").

- Page 3: "of deterministic rules".
In Section 2, "existential" is used for "deterministic".
David: this comment is wrong.
Camille: actually no, we do introduce "existential rules" as the non-disjunctive fragment and don't use "deterministic rules" in other places. I changed to "of (deterministic) existential rules".

- Page 9, proof of Lemma 23:
(3) "Accept iff" -> (3) "Accept if"

- Page 9:
"hom-closed" -> "homomorphism-closed" (to be consistent with the terminology used in the paper)

- Page 9:
"for which query answering problem" -> "for which the query answering problem"

 - p3 c2 "The latter is no problem since" Perhaps reformulate
David: Reformulated to: The latter is not problematic since we consider homomorphism-closed queries.

- Page 9: "is not the case".
Maybe "cannot hold"?

- Page 9, Proof of Lemma 22: "an enumerator P that prints out a sequence l_1 , l_2 , .. that includes L".
As it is stated, the set of elements of the sequence may be any superset of L.
Is this on purpose (same question for the proof of Lemma 23)?
If not, "an enumerator P for L" should be enough here.

